Global Graph-Validated Optimization for VLM-based 3D Indoor Scene Generation

We study open-vocabulary 3D indoor layout generation, which synthesizes diverse and physically plausible scenes from unlabeled 3D assets using free-form language instructions. Recent methods leverage large language models (LLMs) and vision-language models (VLMs) to generate structured scenes from text. However, most model inter-asset relations implicitly or rely on local pairwise constraints and local optimization. These formulations are poorly aligned with the global, highly non-convex layout space, often yielding locally plausible yet globally inconsistent or physically infeasible scenes. We address this problem with a graph-based intermediate representation that separates semantic coherence from physical feasibility, together with a hybrid search-and-refinement strategy. First, Global Semantic Verification (GSV) represents scenes as structured graphs and enforces semantic constraints through rule-based verification. This explicit validation removes contradictory configurations and produces a globally consistent semantic scaffold. Second, Global Physical Feasibility Search (GPFS) combines evolutionary search for global exploration with gradient-based refinement for local exploitation. It reduces dependence on VLM-proposed initialization and improves robustness in non-convex and discontinuous feasible spaces. Together, GSV and GPFS move layout generation beyond local relational modeling and initialization-sensitive optimization toward globally consistent reasoning and search. Experiments show that our method achieves state-of-the-art performance in open-vocabulary 3D indoor layout generation, improving both semantic consistency and physical plausibility.

==> program/conflict-reflection.txt <==
You are given:
- room description: {room_description}
- layout criteria: {layout_criteria}
- Current graph (existing constraints):\n {current_code}
- Walls in the room: {wall}
- Assets list:\n {obj}
- Existing assets (already placed):\n {obj_existing}
- New assets (need constraints):\n {obj_new}
- Refinement log from the last iteration:\n {log_text}
- ImageA: floor plan with door, windows and existing assets

Your task: add NEW constraints to fix the issues reported in the log. Output only the new DSL constraints (no explanations).

Constraint Type:
* position-based: distance, place_align
* orientation-based: align_with, point_towards
* both position & orientation-based: against, surround

Task rules:

1. **Conflict handling and semantic refinement**:
   - All [LogicError] entries in the log mean the conflicting edge was already auto-removed. Do NOT re-add those edges unchanged.
   - Among [LogicError], `occupied_fixed_point` means a `distance(..., Point(...))` anchor plus the new object's footprint (disk r = longer bbox side / 2) overlaps an already-placed existing asset; pick a new free floor location in ImageA (see rule below).
   - Among [LogicError], `fixed_point_align_collision` means `distance(A, Point(...), ..., <=0.1)` plus `align_with(A, "<wall>")` fully determined A's position and orientation, and that pose collides; the `align_with` edge was removed. Keep the fixed point and try aligning A with a wall perpendicular to the removed wall.
   - Among [LogicError], `aggregate_wall_conflict` means **wall clustering**: too many objects are `against` the same wall (total bbox width exceeds wall length). One `against` edge was already removed automatically; add `against` on a **different** wall for affected object(s) to spread placement.
   - [SemanticCommon] entries indicate **missing or inconsistent semantic relations** between objects.
   - [ConstraintCompleteness] entries indicate missing position/orientation type relation.
   - Your job is to:
     1. Review each [SemanticCommon], [ConstraintCompleteness] entry, and any `aggregate_wall_conflict` line. **They all need to be solved!**
     2. Determine if additional spatial or relational constraints are necessary to maintain scene semantics.
     3. Add those constraints as direct DSL function calls (e.g. `distance(...)`, `align_with(...)`).
     4. Add all constraints needed. If use fixed point, must define it in your code.

2. **Follow constraint repair logic**:
   - If the log says `"A vs B missing/invalid relation ['distance']"`, add a `distance` constraint:
     ```DSL
     distance(A, B, min_distance, max_distance)
     ```
   - If the log says `"A vs B missing/invalid relation ['place_align']"`, add:
     ```DSL
     place_align(A, B, "<direction>")
     ```
   - If the log says `"A and B not against same wall"`, add both objects against the same wall constraint:
     ```DSL
     against(A, "<wall_name>")
     against(B, "<wall_name>")
     ```
     (You should infer `<wall_name>` from the scene context; use cardinal walls: north_wall, south_wall, east_wall, west_wall)
   - If the log says `"A should not be against wall"`, add the `align_with` constraint instead:
     ```DSL
     align_with(A, "<wall_name>")
     ```
   - If the log says `"[LogicError] aggregate_wall_conflict: west_wall exceeds 2.800"` (wall clustering), add `against` on another wall for one or more objects that were against the overcrowded wall:
     ```DSL
     against(A, "<another_wall_name>")
     ```
     Pick `<another_wall_name>` from scene context (e.g. `"north_wall"`, `"east_wall"`, `"south_wall"`, `"west_wall"`).
   - If the log says `"direction_conflict: remove place_align: A-B: right"`, consider the correct side for place_align:
     ```DSL
     place_align(A, B, "<another_side>")
     ```
   - If the log says `"[LogicError] occupied_fixed_point: remove distance(A, fixed_point): ... + r=... overlaps existing B; redefine a free spot in ImageA"`,
     the fixed point plus the new object's footprint (disk radius = longer bbox side / 2) overlaps an existing asset. Do NOT reuse that point. Look at ImageA for open floor space away from existing assets, define a new `Point(x, y, z)` there, and add:
     ```DSL
     anchor_name = Point(<x>, <y>, <z>)
     distance(A, anchor_name, <min_d>, <max_d>)
     ```
   - If the log says `"[LogicError] fixed_point_align_collision: remove align_with(A, \"north_wall\")"` (or another wall),
     Add a new `align_with` for A using a perpendicular wall instead: for north/south use east/west; for east/west use north/south.
     ```DSL
     align_with(A, "<perpendicular_wall_name>")
     ```
   - If the log says `"Deplicate_rot_constraints: A-B, remove point_towards/align_with, keep against"` (or `keep surround`),
     it means A's facing direction is already determined by a higher-priority rotation constraint (`surround` > `against` > `align_with` > `point_towards`).
     Do not re-add removed orientation constraints for A. If A is in a `surround` src_list, do not add `align_with`/`point_towards` for A.
     If alignment with B is still needed, use `place_align`:
     ```DSL
     place_align(A, B, "<proper_side>")
     ```
   - If log line is: `"[ConstraintCompleteness] xxx: missing position-type outgoing constraint"`
     Add one of: place_align / against / distance. If xxx is the center (dst) of a `surround(...)` group, prefer `distance(xxx, Point(...), 0.0, 0.3)`.
   - If log line is: `"[ConstraintCompleteness] xxx: missing orientation-type outgoing constraint"`
     Add one of: align_with / point_towards. If xxx is in a `surround` src_list, do not add orientation constraints (already covered). If xxx is the surround center (dst), use `align_with(xxx, "<wall_name>")` when wall-backed, otherwise skip if position anchor is sufficient.

3. **Important rules**:
   - Never re-add a constraint that already exists.
   - Never add conflicting constraints (e.g., two incompatible wall sides).
   - Do NOT repeat existing constraints from current_code.
   - Do NOT add `on` or `above` constraints here.
   - Use bare asset keys and quoted wall keys in DSL (e.g. `distance(sofa_0, table_0, 0.5, 1.0)`, `against(bookcase_0, "east_wall")`).
   - Fixed points: `Point(x, y, z)` only, with numeric literals (no `obj[...]` / `bbox` subscripts / Python code inside `Point`).
   - Each object should end up with at least one position constraint and one orientation constraint (directly or via `against`/`surround`).
   - Prefer small parameter adjustments over inventing new relations/dst.
   - Use floating point numbers (e.g., 0.0) for numeric parameters.
   - For directions in `place_align`, use "right", "left", "up", "down".
   - For chairs near tables: if a chair is missing orientation, add `point_towards(chair, table)` rather than `align_with`.
   - If you cannot determine a specific fix (e.g., wall side is ambiguous), skip it.
   - If **no additional constraints are needed**, return an **empty code block** (i.e., just ` ```DSL\n``` `).

4. Output format:
```DSL
# define new constraints only
<constraint_function>(<src_key>, <dst_key>, <*args...>, <**kwargs...>)
```


==> program/constraints.txt <==
You are given:
- room description: {room_description}
- layout criteria: {layout_criteria}
- focused area description: {area}
- current constraints: {current_code}
- ImageA: floor plan with door and windows and coordinate grid for measurement reference.
- Asset image: when 'phy' is 0.0, facing +x axis

Available constraints:
* position: distance, place_align
* orientation: align_with, point_towards
* both position & orientation: against, surround
Note: Each constraint specifies how the first object (src) should be updated relative to a reference (dst), except in `surround`, where all assets in `src_list` are updated and `dst` is the center.
Specify constraints based on the layout criteria. These constraints will be used to ensure that the layout semantics are maintained.
Define at least one position constraint and one orientation constraint for each object to ensure exact placement (members of `surround` src_list satisfy both via that single constraint).

Here are the dos and don'ts:
* DO NOT re-initialize assets or add assets. Refer to each asset by its key (e.g. `sofa_0`, `dining_table_0`).
* When giving the value of the parameter, use floating format (e.g., 0.0). DO NOT use empty list in `surround` and None in any constraints.
* When define constraints with a fixed point or a wall, look floor plan image in detail. Take slight to reference from `Focused area`, but ensure semantic accuracy above all.
* Look at ImageA to avoid overlapping with existing objects.
* The asset orientation refers to its front-facing direction in Asset images.
* If you want to specify a constraint between an asset and an absolute coordinate (e.g., the center of the room or an area), define a fixed point as `Point(x, y, z)` and reuse the same variable name in subsequent constraints. Example:
  ```DSL
  central_point = Point(4.0, 5.5, 0.0)
  distance(dining_table_0, central_point, 0.0, 0.3)
  ```
  If multiple assets need to reference the same point, keep a positive max_distance (>0.0).
* **Fixed-point DSL rules:** use **numeric literals only** inside `Point(x, y, z)`. Estimate coordinates from ImageA / focused area / the `bbox` sizes shown in `obj` metadata, then write the computed number directly.
  - DO NOT use `obj[...]`, `obj['key']['bbox']`, subscripts, or Python expressions in `Point(...)`.
  - Allowed: `Point(2.0, 4.25, 0.0)` or simple literals like `Point(2.0 - 1.21, 4.1, 0.0)`.
* Anchors (large furniture, core or central objects in the area): Each anchor must have at least one wall relation (`against` / `align_with`) or a fixed-point relation (`distance` to a `Point(...)`).
  Default `against` for beds, wardrobes/cabinets, and other conventional wall-backed pieces. Use fixed point + `distance` when the anchor is surrounded by other objects, must sit in the middle of the floor plan, or the scenario is special (e.g. restaurant dining table, conference table)-i.e. wall-backed placement would break the intended semantics.
* Wall references use a quoted wall key string, e.g. `align_with(dining_table_0, "north_wall")`, `against(bed_0, "west_wall")`.
* Direction of `place_align` is defined in the global coordinate system in top-view (refer to ImageA). For example, if a sofa is facing right (+x), and you want to place a table in front of the sofa, you should use `place_align(table_0, sofa_0, "right")`, because the sofa's 'front' corresponds to the global +x axis.
* The wall's 'phy' is the normal direction of the wall in top-view. For example, align/against left wall means facing right(+x), align/against back wall means facing down(-y).
* Define constraints only between adjacent assets and for semantically strong relationships, avoiding unnecessary constraints between distant or unrelated assets.
* When there are conflicting constraints between two assets, the first constraint you specify will be used. Thus, specify important constraints first.
* Most of large furnitures should be `against` a wall.

Your response must be in following format in ```DSL ... ``` tags, don't output the given program again:
```DSL
# all wall in the scene, use "<key>" to access a wall. The wall's 'phy' aligns with the direction of its face.
# bbox: [width, length, height], which is bbox when facing +x axis (0 degree), consider bbox but can not refer them as dict value.
wall = {wall}

# assets need to be placed in the area, use "<key>" to access an asset.
obj = {obj}
# DO NOT output wall and obj and current constraints!

# define fixed points (if needed)
# central_point = Point(x, y, z)

# define constraints
<constraint_function>(<src_key>, <dst_key>, <*args...>, <**kwargs...>)
```


==> program/find-big-objects.txt <==
### You are given:
1. objects_in_areas: describes the layout of a room. The room is divided into several functional areas. 
Each area contains a list of large furniture items (called "assets") and a rectangular boundary (called "bounds"). All listed assets are placed on the floor.
2. Room description: {room_description}
3. Global render image: Based on the overall layout of the room, determine what items should be placed on that object. For example, the TV cabinet facing the sofa should have a TV placed on it.

### Your task is as follows:
1. From all the listed assets, select those large pieces of furniture suitable for displaying objects on their surfaces. 
   Generally only: tables, bookshelves, TV_stand, cabinet, etc. Do not include other items that do not have storage functionality.
2. Ignore purely decorative items, surfaces lacking horizontal planes, or small objects. (e.g., floor lamps, reading lamps, chairs, speakers...).
3. For each selected object, write a short, natural-language description that explains what small items can be placed on it, or how it might typically be used in interior design.
   The primary consideration here should be its intended use; for example: "a buffet counter should be equipped with plates and cups for placing food."

### Output following JSON format in ```json ... ``` tags.
```json
{{
    "list": [
        {{
            "object": <object_name>, # should be same as 'name' in objects_in_areas
            "description": "description of this object..."
        }},
        ...
    ]
}}
```

### Rules:
1. DO NOT contain asset not in objects_in_areas.


==> program/floor-plan.txt <==
You are given:
- room description: {task_description}
- The exact floorplan vertices in counterclockwise order: {floor_v} (meters)
  - Coordinates start from (0.00, 0.00) at the bottom-left corner in top-down view
  - +X is to the right, +Y is upward
- door size: [width, height]: [0.8, 2.0]
- window size: [width, height]: [1.6, 1.2]

Your task:
1. Place the door on one of the room's boundary walls, considering the room type.
   - Do not default to a corner placement; choose a location that best supports the room's function and circulation
   - Ensure the door's coordinates lie exactly on one of the wall segments
2. Optionally place zero or more windows if appropriate for the room type.
3. Follow these rules:
   - Snap all coordinates to the nearest 0.25 m grid.
   - The door and windows center must be at least 0.5 m away from room vertices.
   - "wall_id" is the index of the wall in counterclockwise order:
       wall 0 = vertex 0 -> vertex 1,
       wall 1 = vertex 1 -> vertex 2, etc.

Note: The "center" refers to the geometric center point of the door/window along the wall segment. 
   Assume negligible thickness (0m), so these points lie exactly on the wall line. 
For doors with "hinge: right": the door's right edge must be at least 0.8m from the left wall
For doors with "hinge: left": the door's left edge must be at least 0.8m from the right wall

Respond in JSON format in ```json ... ``` tags:
```json
{{
  "door_location": {{
    "wall_id": <int>,
    "center": [x, y],
    "hinge": "left"|"right",
    "swing": "inward"
  }},
  "window_locations": [
    {{
      "wall_id": <int>,
      "center": [x, y],
    }}
  ]
}}
```


==> program/get-areas.txt <==
Definition:
A semantic asset group is a collection of assets that are logically related to each other. The grouping of the assets are based on functional, semantic, geometric, and functional relationships between assets.
Usually assets that are close to each other in space can be grouped together. For example, a bed, a nightstand, and a lamp on top of the nightstand can be grouped together.
However, it's also possible to group assets that are not physically close to each other but are **semantically related**. For example, a sofa, a coffee table, a tv stand in front of the sofa, can be grouped together even though the tv stand is a few meters away from the sofa. They can be grouped together because they are semantically related.

You are given:
- layout criteria: {layout_criteria}
- room description with room size: {room_description}
- Floor image: floor plan visualization with 0.25m grid for measurements
- Assets categories to be included(if provided, use its name and counts): {categories}

Your task:
1. Start by considering the size of the room. Start by considering the size of the room. 
   With respect to its size and description what are the possible objects that can be in the room. Be as thorough as possible
2. Identify the semantic relationships between the assets. You should consider the functional, semantic, and geometric relationships between the assets.
3. Order the areas based on their importance to the room description, starting with the most important area.

3D Convention:
- The origin is at the lower left of the top view. In the top view, up is +y, right is +x.

Additional rules:
- When assigning areas, you must consider the positions of doors and windows (refer to Floor image). 
- Ensure natural circulation (walking paths) and human interactions are not blocked. 
- Areas must not overlap with each other. Each area should occupy a distinct non-overlapping region in 
- Do not include empty areas.

Output following JSON format in ```json ... ``` tags.
```json
{{
  "room_analysis": "<brief visual/functional description of the room>",
  "areas": [
    {{
      "area_name": "<name of the area>",
      "description": "<purpose/intention of the area and objects in it>",
      "key_relations_between_assets": [
        "<approximate relative positions and semantic relationships between assets within this group>"
      ],
      "key_relations_with_other_groups": [
        "<approximate semantic relationships with other groups>"
      ],
      "area_positions": <The approximate location description of the area>",
    }},
    // ... continue give other areas in this room.
  ]
}}
```


==> program/get-objects.txt <==
You are given:
- Room type: {room_type}
- Layout criteria: {layout_criteria}
- Room description with room size: {room_description}
- Areas description: {areas}
- Reference asset categories in whole scene(if provided, use it's name and count): {categories}
- Floor image: floor plan visualization with 0.25m grid for measurements. (includes: A door marked in green and windows marked in blue.)

Your task:
1. Read layout criteria first - it is the primary constraint. All object choices and counts must comply with it.
2. Based on the room description, Areas description, and layout criteria, add appropriate floor-standing objects to each area. Be as thorough as possible.
   Note: Ignore wall-mounted, ceiling-mounted, or tabletop objects. Also ignore floor-mounted items such as rugs/mat and carpet.
3. For each area: specify the objects to be placed in each area and the quantity of each object.
4. For each furniture that is required to be placed on the floor (e.g. a sofa, a bed, a cabinet, a desk, etc.):
   - name: The name of the object (separate different categories of furniture, e.g. dining_table, office_chair, etc.). DO NOT use '/' in name field. 
   - description: The appearance/style description of the object in 10 words. The description field will be used as the input to CLIP for matching 3D assets.
     Describing the object itself, must include its name. Make sure the description is concise, category-specific (e.g., 'a round light-finished wooden table, minimalist', etc.)
   - dimensions: [length, width, height] in meters. Estimated dimensions based on common sense and available space in the room.
   - amount: The amount of the object. Consider the available space within the room.
5. Place at least two objects in each area.

Rules:
- Each entry in objects represents a single type of object.
- **Ensure there is sufficient space for each object to be placed.**
- Ignore wall-mounted, ceiling-mounted, or tabletop objects. Also Ignore floor-mounted items such as rugs/mat and carpet.
- Object `name` must use underscores `_` only (e.g. `conference_chair`, `wall_display`). Do NOT use hyphens `-`.

Output following JSON format in ```json ... ``` tags.
```json
{{
  "areas": [
    {{
      "area_name": "<name of the area from the Areas description>",
      "objects": [
        {{
          "name": "furniture_name",
          "description": "appearance/style description of the furniture",
          "dimensions": [length, width, height],
          "amount": number of same furniture (integer)
        }}
      ]
    }}
  ]
}}
```


==> program/small-assets.txt <==
You are given:
- Image A: Frontview segmentation diagram that divides the furniture into clearly labeled regions (with indices like 0, 1, 2, ..., N).
- Image B: Sideview segmentation diagram.
- discription: {description}
- Rendering image: Based on the overall layout of the room, determine what items should be placed on that object. For example, the TV cabinet facing the sofa should have a TV placed on it.

Your task:
Your goal is to assign suitable objects to each region of the big furniture, ensuring the result aligns with practical usage, aesthetics, and the overall function of the furniture.

You must reason step by step as follows:
## Step 1: Global Function Identification
Follow discription to determine the overall type and function of the furniture (e.g., is it a TV stand, display shelf, kitchen storage unit, wardrobe, etc.?).
Briefly infer what purpose the entire structure serves in an indoor space.

## Step 2: Region Analysis
Observe **Image A and B**. For each labeled region:
- Determine whether it is open or closed.
- Consider symmetry, visibility, and accessibility.
  - If the region is too small or not accessible (the bottom layer of sofa cushions, etc.), mark "if_placed" as false
- Also check in Image A whether this region already contains an existing item.
  - If it already has an item (e.g., a TV, vase, books, etc.), mark "if_placed" as false

## Step 3: Asset Placement Decision
For each region:
- Based on the discription, determine the items for each region. Ensure the items are small and can be placed on the surface.
- If the region's "if_placed" is false in Step 2, leave `item` as empty dict and do not assign any new objects.
- Assign 0 or more suitable items that match the functional role, aesthetic expectations, and typical household usage.
  Also consider the rendering image for whole room type and the usage of this furniture (e.g, If there is one chair at each table, avoid placing multiple computers on the table.)
- Only use concrete and specific item types. Do not use vague categories such as "decoration", "cleaning supplies", etc.
- You must choose from a selection of household items commonly used in the real world, like **TV for media_console/tv_stand** (Also: "book", "potted plant", "photo frame", "TV", "plate", "cup", etc.)
- If you choose "book", use a descriptive adjective to specify its placement: use "standing book" for vertical books, and "flat book" for flat books.
   For other objects, please use short adjectives to ensure consistency in style (such as: gray striped pillow, small potted plant, ceramic vase, etc..).
- For each item, include **four keys**:
    1. "count": the number of items to be placed. Use "unlimited" only when the item is spread across the full region (e.g., a full bookshelf).
    2. "z-axis": set to true if the item is intended to be stacked vertically. Otherwise, set to false. **for flat book, z-axis should be set to true.**
    3. "center": specify the alignment of the item within the region in x-y plane. `"center": true` means the item is placed in the middle of the region, not biased to the left or right.
    4. "dimensions": [length, width, height] in meters, please infer typical realistic dimensions for the big furniture type and item type.
    Accurately estimate dimensions based on the region size, the number of objects to be placed and common sense in real world.
- Do **not** set `"count"` to `"unlimited"` if `"z-axis"` is `true`, as each stacked item must be discrete and countable.
Note: Standing books should be placed exclusively in bookshelves. MUST choose **flat book** for table and open horizontal surface.

Dining/tableware grouping rule:
- For dining tables, restaurant tables, buffet tables, cafe tables, trays, or any surface that needs repeated tableware, represent each complete tableware group as a single composite item instead of separate plate/cup/fork/knife/napkin objects.
- Use item names like `"dining place setting set"`, `"buffet plate and cutlery set"`, `"tea cup and saucer set"`, or `"serving dish set"` as appropriate.
- The `"count"` of the set should equal the number of seats, guests, or repeated serving positions. For example, a 4-seater dining table should use `"dining place setting set": {{"count": 4, ...}}` rather than separate `"plate": 4`, `"fork": 4`, `"knife": 4`, `"glass": 4`, `"napkin": 4`.
- Shared central objects such as condiment holders, flower vases, menus, or serving bowls may still be listed separately if needed.
- Estimate the composite set dimensions as the footprint of one complete place setting, not the dimensions of each individual utensil. Typical dining place setting footprint: about `[0.45, 0.35, 0.12]`.

## Step 4: Utilization Estimation
For each region:
- Estimate the **x-y plane utilization rate**, i.e., the percentage of the surface area (width*depth) that the item(s) would cover.
- This should be a float value between 0 and 1 (e.g., `0.75` means 75% of the area is used).
- If the region is not used, set `xy_utilization` to `0.0`.

Output following JSON format. Enclose your answer in ```json ... ``` tags:
```json
{{
"regions": [
    {{
        "id": 0,
        "item": {{
            "<item-type>":
                {{"count": <count>, "z-axis": <z-axis>, "center": <center>, "dimensions": [length, width, height]}}
        }},
        "description": "<why place these assets>",
        "xy_utilization": <utilization in x-y plane>
    }},
    // ... continue for all region indices present in Image B
    ]
}}
```

Rules:
- If no any region idx in Image A and B, please return "regions" as empty list.
- If no items in one region, leave `item` as empty dict, and xy_utilization should be 0.0
- Every region in image should be in the json output.
- For the dining table, place only as many **place setting sets** as there are chairs around it.
- **Do not place excessive objects on open surfaces！ Ensure there is sufficient space for each object to be placed.**


==> program/small-constraints.txt <==
You are given (open-surface regions only; shelf/cubby regions with clearance < 1.0 are excluded):
1. obj_list: matched small assets on open surfaces (standing books excluded).
   - Only regions with `clearance == 1.0` appear in `obj_list`.
   - `obj_list[j][<key>]`: asset in region j (e.g. `plate_0`, `cup_1`).

2. open_region (in the message below): semantic metadata for those same open regions only.
   - `open_region[i]['item']`: label → `count`, `z-axis`, `center`
   - `open_region[i]['description']`: natural-language intent for this surface

3. region (in generated code): use `region[i]` when a constraint needs a region argument (i is str).

4. global render image: floor-standing furniture layout for adjacency / edge reasoning.

Your task: for each open region, output `solver.add_constraint(...)` code using APIs defined in the system prompt.

```python
obj_list = {obj}
```

Dos and don'ts:
* DO NOT add constraints for standing books.
* One JSON entry per open region; `id` must match `open_region` region id.
* Use only assets in `obj_list` for that region: `obj_list[j][<key>]`.
* Prioritize semantics from `open_region[i]['description']` and the render image.
* Use `against_edge` / `point_to_edge` to tie objects to parent-surface edges.
* Use `place_align_small` for left-right relationships to reduce depth clipping.
* Only constrain open top surfaces (no shelf/obstruction above).
* Fixed anchor: `{{'pos':[x, y, z], 'description':'fixed point'}}` as second arg to `near`.
* If a region has no objects, set `"code": null`.
* Start code with `solver = ConstraintSolver()` then `solver.add_constraint(...)` lines only.
* 

Output JSON (enclose in ```json ... ```):
```json
{{
  "constraints": [
    {{
      "id": 0,
      "code": "solver = ConstraintSolver()\\nsolver.add_constraint(...)\\n...",
      "reasons": "Why these constraints match the region description and layout."
    }}
  ]
}}
```

